Deep Learning Reconstruction of Ultra-Short Pulses

Ultra-short laser pulses with femtosecond to attosecond pulse duration are the shortest systematic events humans can create. Characterization (amplitude and phase) of these pulses is a key ingredient in ultrafast science, e.g., exploring chemical reactions and electronic phase transitions. Here, we propose and demonstrate, numerically and experimentally, the first deep neural network technique to reconstruct ultra-short optical pulses. We anticipate that this approach will extend the range of ultrashort laser pulses that can be characterized, e.g., enabling to diagnose very weak attosecond pulses.

==> Shell-Script.txt <==
Shell Script

Christian Fritz has created a shell script that will gather together a LaTeX Source package of a paper. Use of this shell script is *not* required, but some authors may find it useful.

For the latest version of the script, go to https://gist.github.com/chfritz/5447483


